Entropic Continuity Bounds & Eventually Entanglement-Breaking Channels

In the first part of this thesis, we present a general technique for establishing local and uniform continuity bounds for Schur concave functions. Our technique uses a particular relationship between majorization and the trace distance between quantum states. Namely, the majorization pre-order attains a minimum over $\epsilon$-balls in this distance. By tracing the path of the majorization-minimizer as a function of the distance $\epsilon$, we obtain the path of "majorization flow". This yields a new proof of the Audenaert-Fannes continuity bound for the von Neumann entropy in a universal framework which extends to the other functions, including the $\alpha$-R\'enyi entropy, for which we obtain novel bounds in the case $\alpha > 1$. We apply this technique to other Schur concave functions, such as the number of connected components of a certain random graph model, and the number of distinct realizations of a random variable. In the second part, we consider repeated interaction systems, in which a system of interest interacts with a sequence of probes one at a time. We characterize which repeated interaction systems break any initially-present entanglement between the system and an untouched reference after finitely many steps. Additionally, when the probes and their interactions with the system are slowly-varying (i.e. adiabatic), we analyze the saturation of Landauer's bound, an inequality between the entropy change of the system and the energy change of the probes, in the limit in which the number of steps tends to infinity and both the difference between consecutive probes and the difference between their interactions vanishes. This analysis proceeds at a fine-grained level by means of a two-time measurement protocol, in which the energy of the probes is measured before and after each interaction.

==> LICENSE.txt <==
This work is licensed under the Creative Commons Attribution-NonCommercial-ShareAlike 4.0 International License.
To view a copy of this license, visit http://creativecommons.org/licenses/by-nc-sa/4.0/ or send a letter to
Creative Commons, PO Box 1866, Mountain View, CA 94042, USA.

The LaTeX class is available under its own MIT license (see `class/LICENSE.txt`). The code to generate the figures
is also available under an MIT license (see `figs/README.txt`).


==> class/LICENSE.txt <==
The MIT License (MIT)

Copyright (c) 2013 Krishna Kumar

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in
all copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN
THE SOFTWARE.


==> figs/README.md.txt <==
# Figures

The figures showing the probability simplex were drawn via generated tikz code,
via code that is available at <https://github.com/ericphanson/MajorizationFigures.jl>.

The random graph diagrams were drawn via code in `random-graph`.

The plots for Section 12.9 are created from data generated via code in `RIS_figures`.

The figures, .tex, and .tikz files are available under the CC BY-NC-SA 4.0 license
<https://creativecommons.org/licenses/by-nc-sa/4.0/>.

The code is available under the following MIT license:

MIT License

Copyright (c) 2020 Eric P. Hanson

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

==> figs/random-graph/Manifest.toml <==
# This file is machine-generated - editing it directly is not advised

[[AbstractFFTs]]
deps = ["LinearAlgebra"]
git-tree-sha1 = "051c95d6836228d120f5f4b984dd5aba1624f716"
uuid = "621f4979-c628-5d54-868e-fcf4e3e8185c"
version = "0.5.0"

[[Base64]]
uuid = "2a0f44e3-6c83-55bd-87e4-b1978d98bd5f"

[[BinDeps]]
deps = ["Compat", "Libdl", "SHA", "URIParser"]
git-tree-sha1 = "12093ca6cdd0ee547c39b1870e0c9c3f154d9ca9"
uuid = "9e28174c-4ba2-5203-b857-d8d62c4213ee"
version = "0.8.10"

[[BinaryProvider]]
deps = ["Libdl", "SHA"]
git-tree-sha1 = "5b08ed6036d9d3f0ee6369410b830f8873d4024c"
uuid = "b99e7846-7c00-51b0-8f62-c81ae34c0232"
version = "0.5.8"

[[Cairo]]
deps = ["BinaryProvider", "Colors", "Graphics", "Libdl"]
git-tree-sha1 = "a922fa72801a7dd49a4164441f247af758bbc71e"
uuid = "159f3aea-2a34-519c-b102-8c37f9878175"
version = "0.7.0"

[[ColorTypes]]
deps = ["FixedPointNumbers", "Random"]
git-tree-sha1 = "10050a24b09e8e41b951e9976b109871ce98d965"
uuid = "3da002f7-5984-5a60-b8a6-cbb66c0b333f"
version = "0.8.0"

[[ColorVectorSpace]]
deps = ["ColorTypes", "Colors", "FixedPointNumbers", "LinearAlgebra", "SpecialFunctions", "Statistics", "StatsBase"]
git-tree-sha1 = "459894c2b9f1ffab7e31792b689aeb5e25786d5c"
uuid = "c3611d14-8923-5661-9e6a-0046d554d3a4"
version = "0.7.1"

[[Colors]]
deps = ["ColorTypes", "FixedPointNumbers", "InteractiveUtils", "Printf", "Reexport"]
git-tree-sha1 = "c9c1845d6bf22e34738bee65c357a69f416ed5d1"
uuid = "5ae59095-9a9b-59fe-a467-6f913c188581"
version = "0.9.6"

[[Compat]]
deps = ["Base64", "Dates", "DelimitedFiles", "Distributed", "InteractiveUtils", "LibGit2", "Libdl", "LinearAlgebra", "Markdown", "Mmap", "Pkg", "Printf", "REPL", "Random", "Serialization", "SharedArrays", "Sockets", "SparseArrays", "Statistics", "Test", "UUIDs", "Unicode"]
git-tree-sha1 = "ed2c4abadf84c53d9e58510b5fc48912c2336fbb"
uuid = "34da2185-b29b-5c13-b0c7-acf172513d20"
version = "2.2.0"

[[Conda]]
deps = ["JSON", "VersionParsing"]
git-tree-sha1 = "9a11d428dcdc425072af4aea19ab1e8c3e01c032"
uuid = "8f4d0f93-b110-5947-807f-2305c1781a2d"
version = "1.3.0"

[[DataAPI]]
git-tree-sha1 = "674b67f344687a88310213ddfa8a2b3c76cc4252"
uuid = "9a962f9c-6df0-11e9-0e5d-c546b8b5ee8a"
version = "1.1.0"

[[DataStructures]]
deps = ["InteractiveUtils", "OrderedCollections"]
git-tree-sha1 = "1fe8fad5fc84686dcbc674aa255bc867a64f8132"
uuid = "864edb3b-99cc-5e75-8d2d-829cb0a9cfe8"
version = "0.17.5"

[[Dates]]
deps = ["Printf"]
uuid = "ade2ca70-3891-5945-98fb-dc099432e06a"

[[DelimitedFiles]]
deps = ["Mmap"]
uuid = "8bb1440f-4735-579b-a4ab-409b98df4dab"

[[Distributed]]
deps = ["Random", "Serialization", "Sockets"]
uuid = "8ba89e20-285c-5b6f-9357-94700520ee1b"

[[FFTW]]
deps = ["AbstractFFTs", "BinaryProvider", "Conda", "Libdl", "LinearAlgebra", "Reexport"]
git-tree-sha1 = "4cfd3d43819228b9e73ab46600d0af0aa5cedceb"
uuid = "7a1cc6ca-52ef-59f5-83cd-3a7055c09341"
version = "1.1.0"

[[FileIO]]
deps = ["Pkg"]
git-tree-sha1 = "351f001a78aa1b7ad2696e386e110b5abd071c71"
uuid = "5789e2e9-d7fb-5bc7-8068-2c6fae9b9549"
version = "1.0.7"

[[FixedPointNumbers]]
git-tree-sha1 = "d14a6fa5890ea3a7e5dcab6811114f132fec2b4b"
uuid = "53c48c17-4a7d-5ca2-90c5-79b7896eea93"
version = "0.6.1"

[[Graphics]]
deps = ["Colors", "Compat", "NaNMath"]
git-tree-sha1 = "e3ead4211073d4117a0d2ef7d1efc5c8092c8412"
uuid = "a2bd30eb-e257-5431-a919-1863eab51364"
version = "0.4.0"

[[ImageCore]]
deps = ["ColorTypes", "Colors", "FFTW", "FixedPointNumbers", "Graphics", "MappedArrays", "OffsetArrays", "PaddedViews", "Reexport"]
git-tree-sha1 = "5ea0410ea092ca0e928a663bb581e0d059f6745c"
uuid = "a09fc81d-aa75-5fe9-8630-4744c3626534"
version = "0.8.5"

[[ImageMagick]]
deps = ["BinaryProvider", "ColorTypes", "FileIO", "FixedPointNumbers", "ImageCore", "InteractiveUtils", "Libdl", "Pkg", "Random"]
git-tree-sha1 = "6e1efa8bd5123e18a082c5580c7b8d4a287e1af4"
uuid = "6218d12a-5da1-5696-b52f-db25d2ecc6d1"
version = "0.7.5"

[[InteractiveUtils]]
deps = ["Markdown"]
uuid = "b77e0a4c-d291-57a0-90e8-8db25a27a240"

[[JSON]]
deps = ["Dates", "Mmap", "Parsers", "Unicode"]
git-tree-sha1 = "b34d7cef7b337321e97d22242c3c2b91f476748e"
uuid = "682c06a0-de6a-54ab-a142-c8b1cf79cde6"
version = "0.21.0"

[[Juno]]
deps = ["Base64", "Logging", "Media", "Profile", "Test"]
git-tree-sha1 = "30d94657a422d09cb97b6f86f04f750fa9c50df8"
uuid = "e5e0dc1b-0480-54bc-9374-aad01c23163d"
version = "0.7.2"

[[LibGit2]]
uuid = "76f85450-5226-5b5a-8eaa-529ad045b433"

[[Libdl]]
uuid = "8f399da3-3557-5675-b5ff-fb832c97cbdb"

[[LinearAlgebra]]
deps = ["Libdl"]
uuid = "37e2e46d-f89d-539d-b4ee-838fcccc9c8e"

[[Logging]]
uuid = "56ddb016-857b-54e1-b83d-db4d58db5568"

[[Luxor]]
deps = ["Cairo", "Colors", "Dates", "FileIO", "ImageMagick", "Juno", "QuartzImageIO", "Random"]
git-tree-sha1 = "b0acbb0d68a8541be5534f01141659e17418f756"
uuid = "ae8d54c2-7ccd-5906-9d76-62fc9837b5bc"
version = "1.8.0"

[[MacroTools]]
deps = ["Compat", "DataStructures", "Test"]
git-tree-sha1 = "82921f0e3bde6aebb8e524efc20f4042373c0c06"
uuid = "1914dd2f-81c6-5fcd-8719-6d5c9610ff09"
version = "0.5.2"

[[MappedArrays]]
git-tree-sha1 = "e2a02fe7ee86a10c707ff1756ab1650b40b140bb"
uuid = "dbb5928d-eab1-5f90-85c2-b9b0edb7c900"
version = "0.2.2"

[[Markdown]]
deps = ["Base64"]
uuid = "d6f4376e-aef5-505a-96c1-9c027394607a"

[[Media]]
deps = ["MacroTools", "Test"]
git-tree-sha1 = "75a54abd10709c01f1b86b84ec225d26e840ed58"
uuid = "e89f7d12-3494-54d1-8411-f7d8b9ae1f27"
version = "0.5.0"

[[Missings]]
deps = ["DataAPI"]
git-tree-sha1 = "de0a5ce9e5289f27df672ffabef4d1e5861247d5"
uuid = "e1d29d7a-bbdc-5cf2-9ac0-f12de2c33e28"
version = "0.4.3"

[[Mmap]]
uuid = "a63ad114-7e13-5084-954f-fe012c677804"

[[NaNMath]]
deps = ["Compat"]
git-tree-sha1 = "ce3b85e484a5d4c71dd5316215069311135fa9f2"
uuid = "77ba4419-2d1f-58cd-9bb1-8ffee604a2e3"
version = "0.3.2"

[[OffsetArrays]]
git-tree-sha1 = "1af2f79c7eaac3e019a0de41ef63335ff26a0a57"
uuid = "6fe1bfb0-de20-5000-8ca7-80f57d26f881"
version = "0.11.1"

[[OrderedCollections]]
deps = ["Random", "Serialization", "Test"]
git-tree-sha1 = "c4c13474d23c60d20a67b217f1d7f22a40edf8f1"
uuid = "bac558e1-5e72-5ebc-8fee-abe8a469f55d"
version = "1.1.0"

[[PaddedViews]]
deps = ["OffsetArrays", "Test"]
git-tree-sha1 = "7da3e7e1a58cffbf10177553ae95f17b92516912"
uuid = "5432bcbf-9aad-5242-b902-cca2824c8663"
version = "0.4.2"

[[Parsers]]
deps = ["Dates", "Test"]
git-tree-sha1 = "c56ecb484f286639f161e712b8311f5ab77e8d32"
uuid = "69de0a69-1ddd-5017-9359-2bf0b02dc9f0"
version = "0.3.8"

[[Pkg]]
deps = ["Dates", "LibGit2", "Libdl", "Logging", "Markdown", "Printf", "REPL", "Random", "SHA", "UUIDs"]
uuid = "44cfe95a-1eb2-52ea-b672-e2afdf69b78f"

[[Printf]]
deps = ["Unicode"]
uuid = "de0858da-6303-5e67-8744-51eddeeeb8d7"

[[Profile]]
deps = ["Printf"]
uuid = "9abbd945-dff8-562f-b5e8-e1ebf5ef1b79"

[[QuartzImageIO]]
deps = ["ColorTypes", "ColorVectorSpace", "FileIO", "FixedPointNumbers", "ImageCore", "Libdl"]
git-tree-sha1 = "813432448a8f06a1316943c3456dcf043afacd96"
uuid = "dca85d43-d64c-5e67-8c65-017450d5d020"
version = "0.6.0"

[[REPL]]
deps = ["InteractiveUtils", "Markdown", "Sockets"]
uuid = "3fa0cd96-eef1-5676-8a61-b3b8758bbffb"

[[Random]]
deps = ["Serialization"]
uuid = "9a3f8284-a2c9-5f02-9a11-845980a1fd5c"

[[Reexport]]
deps = ["Pkg"]
git-tree-sha1 = "7b1d07f411bc8ddb7977ec7f377b97b158514fe0"
uuid = "189a3867-3050-52da-a836-e630ba90ab69"
version = "0.2.0"

[[SHA]]
uuid = "ea8e919c-243c-51af-8825-aaa63cd721ce"

[[Serialization]]
uuid = "9e88b42a-f829-5b0c-bbe9-9e923198166b"

[[SharedArrays]]
deps = ["Distributed", "Mmap", "Random", "Serialization"]
uuid = "1a1011a3-84de-559e-8e89-a11a2f7dc383"

[[Sockets]]
uuid = "6462fe0b-24de-5631-8697-dd941f90decc"

[[SortingAlgorithms]]
deps = ["DataStructures", "Random", "Test"]
git-tree-sha1 = "03f5898c9959f8115e30bc7226ada7d0df554ddd"
uuid = "a2af1166-a08f-5f64-846c-94a0d3cef48c"
version = "0.3.1"

[[SparseArrays]]
deps = ["LinearAlgebra", "Random"]
uuid = "2f01184e-e22b-5df5-ae63-d93ebab69eaf"

[[SpecialFunctions]]
deps = ["BinDeps", "BinaryProvider", "Libdl"]
git-tree-sha1 = "3bdd374b6fd78faf0119b8c5d538788dbf910c6e"
uuid = "276daf66-3868-5448-9aa4-cd146d93841b"
version = "0.8.0"

[[Statistics]]
deps = ["LinearAlgebra", "SparseArrays"]
uuid = "10745b16-79ce-11e8-11f9-7d13ad32a3b2"

[[StatsBase]]
deps = ["DataAPI", "DataStructures", "LinearAlgebra", "Missings", "Printf", "Random", "SortingAlgorithms", "SparseArrays", "Statistics"]
git-tree-sha1 = "c53e809e63fe5cf5de13632090bc3520649c9950"
uuid = "2913bbd2-ae8a-5f71-8c99-4fb6c76f3a91"
version = "0.32.0"

[[Test]]
deps = ["Distributed", "InteractiveUtils", "Logging", "Random"]
uuid = "8dfed614-e22c-5e08-85e1-65c5234f0b40"

[[URIParser]]
deps = ["Test", "Unicode"]
git-tree-sha1 = "6ddf8244220dfda2f17539fa8c9de20d6c575b69"
uuid = "30578b45-9adc-5946-b283-645ec420af67"
version = "0.4.0"

[[UUIDs]]
deps = ["Random", "SHA"]
uuid = "cf7118a7-6976-5b1a-9a39-7adc72f591a4"

[[Unicode]]
uuid = "4ec0a83e-493e-50e2-b9ac-8f72acf5a8f5"

[[VersionParsing]]
deps = ["Compat"]
git-tree-sha1 = "c9d5aa108588b978bd859554660c8a5c4f2f7669"
uuid = "81def892-9a0e-5fdd-b105-ffc91e053289"
version = "1.1.3"


==> figs/random-graph/Project.toml <==
[deps]
Luxor = "ae8d54c2-7ccd-5906-9d76-62fc9837b5bc"
StatsBase = "2913bbd2-ae8a-5f71-8c99-4fb6c76f3a91"


==> figs/tree.tikz <==
\begin{tikzpicture}[sibling distance=10em,
  every node/.style = {
  	shape=rectangle,
  	rounded corners,
    draw,
    align=center
    }]]
  \tikzstyle{level 1}=[sibling distance=15em] 
    \tikzstyle{level 2}=[sibling distance=10em] 
  \node  {$\{1,2,3,4,5\}$}
  	child { 
  			node {$\{1,2,3\}$}
				child  {
              node {$\{1,2\}$}
							child { node {$\{1\}$} }
							child { node {$\{2\}$} }
              }
  			child { node {$\{3\}$} }
  		}
  	child {
  			node {$\{4, 5\}$}
  			child { node {$\{4\}$} }
  			child { node {$\{5\}$} }
  		};
\end{tikzpicture}
